FIAT: improving performance and accuracy for high-order finite elements

FIAT (the FInite element Automatic Tabulator) provides a powerful Python library for the generation and evaluation of finite element basis functions on a reference element. This release paper describes recent improvements to FIAT aimed at improving its run time and the accuracy and efficiency of code generated using FIAT-provided information. In the first category, we have greatly streamlined the implementation of orthogonal polynomials out of which finite element bases are built. The second category comprises several more advances. For one, we have built an interface to the $\texttt{recursivenodes}$ package to enable more accurate Lagrange bases at high order. We have also implemented integral-type degrees of freedom for $H(\mathrm{div})$ and $H(\mathrm{curl})$ elements, which match the mathematical definitions of the elements more closely and also avoid loss of accuracy in interpolation. More fundamentally, we have included families of simplicial quadrature rules that require many fewer quadrature points than the Stroud rules previously used in FIAT. Finally, FIAT now provides support for fast diagonalization methods, which enable fast solution algorithms at very high order. In each case, we describe the new features in FIAT and illustrate some of the gains obtained through simple numerical tests.

==> elasticity.2d.canonical.csv <==
deg,nqp,action,assembly
1,4,0.002126932144165039,0.004820999999999742
2,9,0.0025048255920410156,0.016356458000000185
3,16,0.0033791065216064453,0.048682749999999775
4,25,0.006066799163818359,0.13037720800000008
5,36,0.0061719417572021484,0.27472816700000013
6,49,0.009638071060180664,0.5518729589999998


==> elasticity.2d.default.csv <==
deg,nqp,action,assembly
1,3,0.002429962158203125,0.005246874999999207
2,6,0.002398967742919922,0.015692083000000245
3,12,0.002881765365600586,0.044583790999999984
4,16,0.0046579837799072266,0.11919433299999938
5,25,0.005270957946777344,0.25145387499999927
6,33,0.007426023483276367,0.5047520839999997


==> elasticity.3d.canonical.csv <==
deg,nqp,action,assembly
1,8,0.0023059844970703125,0.017301624999999987
2,27,0.006665229797363281,0.23428141599999996
3,64,0.018609046936035156,1.4608073340000018
4,125,0.05056285858154297,6.505586333
5,216,0.12241291999816895,20.685967750000003
6,343,0.27463674545288086,88.808453708


==> elasticity.3d.default.csv <==
deg,nqp,action,assembly
1,4,0.002239227294921875,0.01644437499999185
2,11,0.004689931869506836,0.18468054199996686
3,23,0.008072137832641602,1.047387083999979
4,44,0.01939105987548828,4.187087167000016
5,74,0.04433894157409668,12.581435082999974
6,122,0.10290384292602539,45.217310333


==> equispaced.dim2.csv <==
deg,kappa,forward,backward
1,2.000000000000001,0.0,0.0
2,4.148319664463218,1.3001532064708748e-16,8.34860915139264e-17
3,5.8283108221405335,2.747382907890956e-16,2.2039077037527575e-16
4,7.598952753047132,5.579294046105414e-16,4.0033059657898007e-16
5,10.166890852113417,8.14178327477518e-16,6.818777986719921e-16
6,14.658317681504297,1.0397242081266724e-15,3.7696313260327633e-16
7,22.23890204132025,9.444675728814963e-16,5.403034193045657e-16
8,35.6266366996152,1.8886051141264377e-15,5.861460315254589e-16
9,59.94895960249698,3.734027469432043e-15,9.14076645504623e-16
10,104.16357692543652,2.9408238745566697e-15,8.560935171209406e-16
11,186.54544556702209,9.643435082732107e-15,8.046538498828533e-16
12,344.9770042567513,9.095161258805444e-15,5.63449555185739e-16
13,626.6925049772294,1.979180248720733e-14,9.693108871224683e-16
14,1198.655423282987,4.5370049739632486e-14,1.092431940701131e-15
15,2194.382121631743,6.597746358597886e-14,1.1648620589527822e-15
16,4284.057898992783,1.0847186222536504e-13,1.3915658857893776e-15
17,7879.5566167291,1.797923639277642e-13,1.1940941982261797e-15
18,15597.334008143982,4.595783058439298e-13,1.4240428300815963e-15
19,28798.83897661859,6.224682467441075e-13,1.8333509108422486e-15
20,57534.25304231458,9.527397745695487e-13,1.6246702258242283e-15


==> equispaced.dim3.csv <==
deg,kappa,forward,backward
1,2.2360679774997902,0.0,0.0
2,5.997931247327677,3.379274153038521e-16,1.1292250972282683e-16
3,10.248338745522211,3.222238371501499e-16,2.3430987572776716e-16
4,15.392246828977097,7.808813867634213e-16,4.654157760684366e-16
5,20.24521698426468,1.279806315131012e-15,7.842505928901458e-16
6,32.997188411739984,1.457079944272913e-15,4.637218181187056e-16
7,52.300920116621924,3.666363802185604e-15,7.579197274169782e-16
8,91.94396052964107,5.667535874653905e-15,9.440860018418305e-16
9,162.2162351410892,7.717004066849568e-15,1.21248524104445e-15
10,300.7395008923962,1.197030448785387e-14,1.5452224597115637e-15
11,558.9088993219127,2.4764741329250607e-14,2.603471180400065e-15
12,1064.7221001207217,3.343963860767256e-14,2.073946377640066e-15
13,2027.6895778441676,5.4613729283916446e-14,3.058122143995459e-15
14,3917.567476394614,9.963047075511169e-14,3.69348752020955e-15
15,7560.900667198818,1.9510766673403625e-13,2.8964103825386664e-15
16,14731.932753679206,4.749155884656111e-13,5.522632627523803e-15
17,28671.62114883295,9.503917536780767e-13,6.1275777056454465e-15
18,56178.70497429322,2.4262248647874954e-12,8.083089749925012e-15
19,109956.62301540842,3.910090382438379e-12,9.162115272519571e-15
20,216291.03289514093,1.0968099238421022e-11,9.475117957075108e-15


==> fdm_mixed_poisson.csv <==
degree,nonzeros,dim0,dim1,iterations
3,978372,143856,46656,13
6,7215696,1135296,373248,15
9,23665284,3814128,1259712,15
12,55280448,9020160,2985984,15
15,107014500,17593200,5832000,15


==> fdm_mixed_poisson_afw.csv <==
degree,dimSigma,dimV,nonzeros,iterations,error,errorgrad,time
3,5616,1728,36396,20,0.008340538264850424,0.07454917272653304,0.11311554908752441
6,43200,13824,264816,23,4.52493380345211e-06,4.0541916675676396e-05,0.41675567626953125
9,143856,46656,864108,23,5.209053952426735e-10,4.68684427160135e-09,1.2563934326171875
12,338688,110592,2013120,24,3.278906147498691e-14,2.348803973930316e-13,3.0830976963043213
15,658800,216000,3890700,24,8.81855448600093e-15,3.796369777769288e-14,6.478595972061157
18,1135296,373248,6675696,24,3.717032477863062e-15,2.576192377222916e-14,9.720312356948853
21,1799280,592704,10546956,24,4.634287792185952e-15,4.162766252893879e-14,16.206986665725708


==> fdm_primal_poisson_afw.csv <==
degree,dimV,nonzeros,iterations,error,errorgrad,time
3,2197,34163,17,0.0010776907914395383,0.05526460788162442,0.045763254165649414
6,15625,686465,17,2.778831383808083e-07,2.7024469380538317e-05,0.2248218059539795
9,50653,3723677,17,2.41417594564333e-11,3.496337501850276e-09,0.8323101997375488
12,117649,12172769,17,1.7781963918327758e-15,1.5457540143598805e-13,2.2240471839904785
15,226981,30320261,17,1.0291778588257493e-15,2.9440339120358686e-14,4.259589672088623
18,389017,63712385,17,1.5853704265114122e-15,3.361874661777951e-14,8.49038052558899
21,614125,119155085,17,1.6737624872191667e-15,4.1508491232241633e-14,16.209534168243408


==> fiat_runtime.Lagrange1.csv <==
deg,dofs,tinit,teval
1,2,0.000301814079284668,0.0001064300537109375
9,10,0.00038504600524902344,0.00010714530944824218
17,18,0.0004760980606079102,0.00012097358703613281
25,26,0.000606536865234375,0.0001628398895263672
33,34,0.0007340908050537109,0.0001593351364135742
41,42,0.0008943796157836914,0.00016841888427734374
49,50,0.0009631156921386719,0.0001766681671142578


==> fiat_runtime.Lagrange2.csv <==
deg,dofs,tinit,teval
1,3,0.0005611896514892579,0.00024034976959228516
5,21,0.001137852668762207,0.0007416486740112304
9,55,0.002125239372253418,0.001893901824951172
13,105,0.004106760025024414,0.003899693489074707
17,171,0.007383489608764648,0.00820772647857666
21,253,0.012660503387451172,0.015436267852783203
25,351,0.02237873077392578,0.028244733810424805


==> fiat_runtime.Lagrange3.csv <==
deg,dofs,tinit,teval
1,4,0.0009470701217651368,0.0003236532211303711
3,20,0.001456618309020996,0.0008037090301513672
5,56,0.003017830848693848,0.002173924446105957
7,120,0.006783175468444824,0.005507731437683105
9,220,0.01499636173248291,0.0146697998046875
11,364,0.03205385208129883,0.04530222415924072
13,560,0.06893799304962159,0.12094817161560059
15,816,0.14669430255889893,0.31415610313415526


==> gll.dim2.csv <==
deg,kappa,forward,backward
1,2.000000000000001,9.266095456954514e-17,1.1723715229877537e-16
2,4.148319664463218,2.0167343578695929e-16,2.2369662785785845e-16
3,5.902840086577255,3.0773728284008345e-16,3.431396208085424e-16
4,6.855752139416398,4.725810241044688e-16,3.729504780712161e-16
5,8.313045003490256,5.730958163588986e-16,4.290551105449398e-16
6,9.600835792897103,6.412232242371926e-16,4.424170113064511e-16
7,11.282372636486638,1.2115247313461288e-15,5.271576416045327e-16
8,13.967727998590734,1.2407337337073714e-15,6.656148616671397e-16
9,17.02482720697983,1.076012156704475e-15,5.142590282136902e-16
10,21.677831819629322,1.2655585790017013e-15,8.217635500745325e-16
11,27.36775585643296,1.5781027922853289e-15,7.059087386800017e-16
12,35.75261471132376,1.4345536652295344e-15,7.06312562447178e-16
13,46.583981014808046,1.8668027873938933e-15,9.048163401496107e-16
14,62.346244697768654,3.0754979081521947e-15,1.2636956365467288e-15
15,83.55263773256466,2.6891976699003898e-15,9.549969857999695e-16
16,114.15275582059247,2.6805936256295408e-15,1.2154579949210737e-15
17,156.33638779459946,3.281330329495392e-15,1.5632128817577897e-15
18,216.9540013166947,6.2427436269355005e-15,1.2446127586314108e-15
19,301.3272147254957,6.918253877188142e-15,1.3544563458167e-15
20,422.34409971155,9.617106534796405e-15,1.1533855079556804e-15


==> gll.dim3.csv <==
deg,kappa,forward,backward
1,2.2360679774997902,7.270390467646116e-17,5.3383700720739066e-17
2,5.997931247327677,1.693882315050755e-16,2.134612494770018e-16
3,10.504928042768407,4.036802656660284e-16,2.549695407499676e-16
4,15.816589293543034,5.613780306046123e-16,5.455125471534132e-16
5,18.766166112019253,8.934367296224922e-16,4.390853824743456e-16
6,25.851333890724277,1.5850410319649405e-15,6.413715517798093e-16
7,37.338817899970515,1.758446471984097e-15,1.059665323201744e-15
8,55.90464956371541,2.7111965602023454e-15,1.0187657116698728e-15
9,86.31516086496583,2.956926943447975e-15,1.3394726257983302e-15
10,137.96710827713503,5.129609701971147e-15,1.6630867400946357e-15
11,224.1106307591097,9.693389654842433e-15,1.8967711544486884e-15
12,371.8004462360783,1.004939790726953e-14,2.3255310539995808e-15
13,621.826418575967,1.4851360871431963e-14,2.9336800843433032e-15
14,1052.204954882292,1.9899291920622443e-14,3.998703925063845e-15
15,1785.68878459085,2.2570873549744116e-14,4.135739475688165e-15
16,3050.643072317236,6.836920679973508e-14,4.895302716306144e-15
17,5215.308785858705,5.87237981534473e-14,4.7360818432546554e-15
18,8952.364951378957,9.244679448045844e-14,6.6340916322430276e-15
19,15365.897315987027,1.8053232584519367e-13,6.628841577143991e-15
20,26445.309676670626,3.306473733794302e-13,7.782486901921968e-15


==> interp1d.csv <==
deg,equispaced,spectral,integral
1,0.9615384615384616,0.9615384615384616,0.9615384615384616
2,0.6459703897883673,0.6459703897883673,1.1628552761486486
3,0.7070135746606334,0.8012820512820512,0.6325910931174088
4,0.4383180306884002,0.4376568391585979,0.6611368990368575
5,0.4326923076923076,0.6033750386160024,0.5777867493901109
6,0.6153014549451659,0.28881364467731374,0.5509122695157446
7,0.24735860655931463,0.4285138519810864,0.30920037805055556
8,1.0436988143982957,0.18868435532992578,0.351660880955164
9,0.29615420724016295,0.2953947136895564,0.28489076853736506
10,1.9152224336828834,0.11689697761801221,0.26059196236523663
11,0.553483310717818,0.200769672334972,0.1385557737022608
12,3.630026157964126,0.07397564454640038,0.1821584546532347
13,1.0676009553956607,0.13557700852605303,0.1334122898256903
14,7.174343925970344,0.048605378990817294,0.12746765234141033
15,2.087335391103098,0.09128970238883993,0.06103466941420377
16,13.981268621347683,0.03219283437404341,0.09103588597900686
17,4.145798359776739,0.06139202921074971,0.06164656931284018
18,29.065649486725114,0.023884625258940972,0.059970592362950575
19,8.569452492980053,0.04126411350413306,0.027667568163871836
20,59.75751979089382,0.01571775893761257,0.04403715426094885
21,17.531077830513517,0.027729527732403447,0.028357690040331507
22,121.67940789078287,0.009275207629040216,0.031099653793872986
23,35.54039738722313,0.018632959615248135,0.014935232026329515
24,245.64979027640607,0.007338563650619245,0.021861998613916467
25,72.09456190099216,0.012520324983755327,0.013015529726002617


==> interp2d.csv <==
deg,equispaced,spectral,integral
1,0.961511998669426,0.961511998669426,0.961511998669426
2,0.644165243290665,0.644165243290665,1.159852504940014
3,0.7067927600586701,0.800572396656007,0.8157136505220686
4,0.43677335565269226,0.43384550109843767,0.657972216779664
5,0.4313956092566813,0.5994210144348622,0.5752827155061802
6,0.6118407370457534,0.28412076023223376,0.5487386276013886
7,0.2686507652092984,0.4208899356362573,0.5849180682720875
8,1.0381245530055139,0.2147240286354818,0.34857960423061946
9,0.527875057024107,0.2859690621389498,0.27709981437971487
10,1.9022208398354392,0.15912700849681483,0.39059026632674576
11,1.0363069678920194,0.19117662516241296,0.23447206356655992
12,3.588874251948266,0.12241296365143661,0.18096561346106393
13,2.141870220680942,0.12664166822912482,0.1307533714398197
14,7.12263622393327,0.08148714792302936,0.18652153652876025
15,4.360585455543631,0.08336356415443957,0.11541815704049851
16,13.841048048430473,0.062224582017711985,0.0904932612378484
17,8.645067714365968,0.054618177576492344,0.061322034783971024
18,28.655639575799853,0.07106790473448946,0.06978866710849041
19,18.357701833745338,0.0464202049215321,0.03905940721852441
20,59.161247342971436,0.07059119608841961,0.048931842742713075
21,39.13279821471386,0.0445706179769757,0.027390737937309284
22,121.0016650256158,0.06919989718903469,0.03389900864952247
23,82.2864892578467,0.055199723643227144,0.014020026723466694
24,245.433836797703,0.06762493889934808,0.02193168132708404
25,171.15876596950395,0.057931580220154315,0.016361880522144268


==> interp3d.csv <==
deg,equispaced,spectral,integral
1,0.9612134125141182,0.9612134125141182,0.9612134125141182
2,0.6378415906274872,0.6378415906274872,1.1430094535444693
3,0.7059108814991658,0.7980779148001786,0.8972770063942801
4,0.4308650669373078,0.4228522514083059,0.642502470040332
5,0.4275561258345746,0.5869613535240271,0.5672800450854696
6,0.6006631537097386,0.26285748038916135,0.5463706580495122
7,0.27612052598016784,0.3979672806139819,0.7848844505108614
8,0.9959678214735064,0.19023455465781258,0.36643166949347095
9,0.5258315162327558,0.2588548250205158,0.25061774497290523
10,1.8482749619119117,0.14226472247103816,0.46229034022865023
11,1.0781811284820213,0.16474239309393324,0.2910473227145044
12,3.350809163745229,0.15165211310048035,0.1719586335518802
13,2.1267256008658353,0.12166548826678378,0.122307459037863
14,6.862141580797144,0.18030049505872886,0.23572877167658735
15,4.084097013171342,0.11375515926775209,0.16456859125552403


==> interpRT3d.csv <==
variants,nref0,nref1,nref2
point,0.19595511630476428,0.09758871947307465,0.04874570181315617
integral,0.015334732404331424,0.00387577150109522,0.000971589095287164
integral(2),3.106485516344857e-05,1.9917187214728095e-06,1.2532814190547195e-07
integral(4),1.4212111168559632e-08,2.2521083483400063e-10,3.46661870616428e-12
integral(6),7.414481831803289e-12,3.19723730512081e-14,2.393446277539273e-14
integral(8),6.95760088189321e-15,1.3785895395599899e-14,2.7278047488463322e-14


==> old_fiat_runtime.Lagrange1.csv <==
deg,dofs,tinit,teval
1,2,0.0003538608551025391,4.220008850097656e-05
9,10,0.0008020877838134765,0.00011529922485351563
17,18,0.0013880014419555664,0.000189208984375
25,26,0.0020761489868164062,0.0002546548843383789
33,34,0.0029747724533081056,0.00033609867095947267
41,42,0.003945827484130859,0.00043230056762695314
49,50,0.006068015098571777,0.0005002737045288086


==> old_fiat_runtime.Lagrange2.csv <==
deg,dofs,tinit,teval
1,3,0.013082575798034669,9.212493896484374e-05
5,21,0.5841132402420044,0.00031449794769287107
9,55,14.901881456375122,0.0006720542907714844


==> old_fiat_runtime.Lagrange3.csv <==
deg,dofs,tinit,teval
1,4,0.010414028167724609,0.00017387866973876952
3,20,0.3382400035858154,0.000346827507019043
5,56,3.6917689641316733,0.0008851051330566406
7,120,26.399364471435547,0.003696441650390625


==> poisson1d.csv <==
deg,equispacedL2,equispacedH1,equispacedTime,spectralL2,spectralH1,spectralTime
1,0.26379273530306446,3.792423067565925,0.0019445419311523438,0.26379273530306446,3.792423067565925,0.0019445419311523438
2,0.02120708220868904,0.656209948460011,0.0039031505584716797,0.02120708220868904,0.656209948460011,0.0039031505584716797
3,0.002303080010111738,0.10966783639991835,0.003480195999145508,0.0023030800101117377,0.10966783639992021,0.003480195999145508
4,0.00013638130945529693,0.008632459327845524,0.0037839412689208984,0.00013638130945524727,0.008632459327843381,0.0037839412689208984
5,1.1082744757798868e-05,0.0008842124020469258,0.0035495758056640625,1.1082744757716432e-05,0.0008842124020405225,0.0035495758056640625
6,4.97301014766017e-07,4.751769404968401e-05,0.004142045974731445,4.973010146694822e-07,4.7517694054601395e-05,0.004142045974731445
7,2.8964499404531e-08,3.2377576578405106e-06,0.004773855209350586,2.8964499210447755e-08,3.2377576592745e-06,0.004773855209350586
8,1.1368905928432753e-09,1.4525486094795182e-07,0.004438638687133789,1.1368905259815227e-09,1.4525485930181034e-07,0.004438638687133789
9,4.650783028433429e-11,6.684679929666189e-09,0.0044977664947509766,4.650777861173456e-11,6.684672577379691e-09,0.0044977664947509766
10,1.7313007647322345e-12,2.7677864045366094e-10,0.005020856857299805,1.7311316692146454e-12,2.7679514928475447e-10,0.005020856857299805
11,5.219148562134103e-14,8.908354331530104e-12,0.0057525634765625,5.0815175835968746e-14,8.916993199375528e-12,0.0057525634765625
12,2.264147038372813e-14,7.433684891129332e-13,0.005089521408081055,2.6918675722021105e-15,3.5420165859876465e-13,0.005089521408081055
13,5.935637090306014e-14,1.4406624439382145e-12,0.005734443664550781,2.0748078871766584e-15,4.3455301307269784e-14,0.005734443664550781
14,1.1798809009317092e-13,3.160534895036754e-12,0.006263256072998047,1.5026824403341928e-15,3.00692123438395e-14,0.006263256072998047
15,1.2943959403540714e-13,3.852448560814587e-12,0.005303621292114258,2.5480395518402602e-15,6.583354874342093e-14,0.005303621292114258
16,1.413328977019853e-13,5.753523477869268e-12,0.00538182258605957,1.2304544819601406e-15,6.645783891655764e-14,0.00538182258605957


==> poisson2d.csv <==
deg,equispacedL2,equispacedH1,equispacedTime,spectralL2,spectralH1,spectralTime
1,0.3394109917885306,4.147452556949685,0.0033125877380371094,0.3394109917885306,4.147452556949685,0.0033125877380371094
2,0.04154403870463817,1.273523168929234,0.01675701141357422,0.04154403870463817,1.273523168929234,0.01675701141357422
3,0.008489145513231943,0.2981472579180438,0.015244007110595703,0.008489145513231905,0.29814725791804364,0.015244007110595703
4,0.0008996599144902263,0.050384162295156916,0.017682790756225586,0.0008996599144902206,0.050384162295155854,0.017682790756225586
5,0.00014172982430421692,0.008073634367911831,0.018958330154418945,0.00014172982430421505,0.008073634367911413,0.018958330154418945
6,1.2435035506345074e-05,0.0009872815819229493,0.01964092254638672,1.2435035506331408e-05,0.0009872815819230354,0.01964092254638672
7,1.6033103872787285e-06,0.00011971773338775696,0.02342057228088379,1.6033103873291136e-06,0.00011971773338804548,0.02342057228088379
8,1.1452796516809781e-07,1.1392264483116803e-05,0.02640056610107422,1.1452796515660187e-07,1.1392264482891002e-05,0.02640056610107422
9,1.2009637901941509e-08,1.1148369695504281e-06,0.03241086006164551,1.2009637914576635e-08,1.1148369689808167e-06,0.03241086006164551
10,7.941227613088571e-10,8.716848937195144e-08,0.041196584701538086,7.941227557540078e-10,8.716848853750003e-08,0.041196584701538086
11,6.799838611652004e-11,7.20937963886464e-09,0.05525040626525879,6.799852235312428e-11,7.209392056606055e-09,0.05525040626525879
12,3.44749375689901e-12,4.798222204177529e-10,0.07013940811157227,3.4473744607699948e-12,4.798157563971833e-10,0.07013940811157227
13,2.6350934939127593e-13,3.457978371809399e-11,0.08724045753479004,2.6307190145632487e-13,3.455367249120044e-11,0.08724045753479004
14,2.3971772117120968e-14,3.3096689567720806e-12,0.1082613468170166,1.3530957019697057e-14,2.011019846332205e-12,0.1082613468170166
15,3.252641666283661e-14,4.671440100193868e-12,0.14557361602783203,1.7352652906450334e-15,2.1811693298732173e-13,0.14557361602783203
16,6.152085503687426e-14,1.0113986694413819e-11,0.1864638328552246,2.043890238818788e-15,2.6527662147741595e-13,0.1864638328552246


==> poisson3d.csv <==
deg,equispacedL2,equispacedH1,equispacedTime,spectralL2,spectralH1,spectralTime
1,0.25764889772309907,3.4835693431093078,0.0162351131439209,0.25764889772309907,3.4835693431093078,0.0162351131439209
2,0.04959288756638272,1.2878859644722196,0.04960274696350098,0.04959288756638272,1.2878859644722196,0.04960274696350098
3,0.008938727070892038,0.36004772918412287,0.09063005447387695,0.008938727070892069,0.36004772918412303,0.09063005447387695
4,0.0014977092069765334,0.07647743317068473,0.1878049373626709,0.0014977092069765312,0.07647743317068464,0.1878049373626709
5,0.00024659407087933863,0.014089634985935578,0.4186370372772217,0.00024659407087934134,0.014089634985935207,0.4186370372772217
6,3.474291513951887e-05,0.0022007380718626307,0.8059101104736328,3.474291513951914e-05,0.0022007380718626376,0.8059101104736328
7,4.095312231505964e-06,0.0003022876930152594,1.6621074676513672,4.0953122315112915e-06,0.0003022876930156301,1.6621074676513672
8,4.2530243850430365e-07,3.6440606524271024e-05,3.3400511741638184,4.253024384798281e-07,3.644060652372288e-05,3.3400511741638184
9,4.1939394676388726e-08,3.960863123025731e-06,10.363188743591309,4.1939394674622914e-08,3.960863123591046e-06,10.363188743591309
10,3.7076456286227053e-09,3.8367865916136603e-07,22.060283184051514,3.707645620486211e-09,3.8367865937544377e-07,22.060283184051514
11,3.056686802574938e-10,3.435868083617645e-08,53.36062812805176,3.0566868767322334e-10,3.435868336907479e-08,53.36062812805176
12,2.3005198820041204e-11,2.7885477529436272e-09,106.12851643562317,2.3005149710746435e-11,2.7885485104804604e-09,106.12851643562317
13,1.6343211962794015e-12,2.1281528527963557e-10,179.39405918121338,1.6343663222907542e-12,2.1281387483405706e-10,179.39405918121338
14,1.0984632312252766e-13,1.5280602295861547e-11,249.37586569786072,1.0848415261845822e-13,1.5061414015508143e-11,249.37586569786072
15,3.2341011386962494e-14,5.105070415614582e-12,395.7596764564514,7.718860852607835e-15,1.298503528852813e-12,395.7596764564514
16,4.872839877089412e-14,9.090392645100583e-12,621.9320855140686,5.427400533406342e-15,1.3458573414878431e-12,621.9320855140686


==> quadcard2.csv <==
deg,XG,Stroud
0,1,1
1,1,1
2,3,4
3,6,4
4,6,9
5,7,9
6,12,16
7,15,16
8,16,25
9,19,25
10,25,36
11,28,36
12,33,49
13,37,49
14,42,64
15,49,64
16,55,81
17,60,81
18,67,100
19,73,100
20,79,121
21,87,121
22,96,144
23,103,144
24,112,169
25,120,169
26,130,196
27,141,196
28,150,225
29,159,225
30,171,256
31,181,256
32,193,289
33,204,289
34,214,324
35,228,324
36,243,361
37,252,361
38,267,400
39,282,400
40,295,441
41,309,441
42,324,484
43,339,484
44,354,529
45,370,529
46,385,576
47,399,576
48,423,625
49,435,625
50,453,676


==> quadcard3.csv <==
deg,XG,Stroud
0,1,1
1,1,1
2,4,8
3,6,8
4,11,27
5,14,27
6,23,64
7,31,64
8,44,125
9,57,125
10,74,216
11,95,216
12,122,343
13,146,343
14,177,512
15,214,512

